Lightweight Tamper-Evident Log Integrity Verification for IoT Edge Environments: A Merkle Tree Pipeline with Adaptive Chunking

Integrity of audit logs produced by Internet of Things (IoT) devices is a prerequisite for post-incident forensics, regulatory compliance, and operational accountability. While blockchain-backed logging infrastructures can satisfy this requirement, they introduce consensus overhead, network dependencies, and deployment complexity that are often prohibitive at the IoT edge. This paper presents a lightweight and evaluated integrity verification pipeline that combines Merkle-tree commitments with resource-aware adaptive chunking to provide tamper evidence without relying on distributed ledger technologies. The proposed pipeline operates in three stages: (i) resource-aware batch ingestion via adaptive chunk sizing, (ii) Merkle-tree construction with O(logn) inclusion proof generation, and (iii) deterministic single-entry verification against a trusted root anchor. We further report an implementation audit that identified and corrected two evaluation defects: a double-counting bug in tampering metrics and a redundant full-tree reconstruction during batch appends. Using the corrected implementation, five-run benchmarks on synthetic IoT log datasets demonstrate throughput exceeding 130,000 logs/s for 100,000 records. The system achieves per-entry verification latency of approximately 22 ms, proof generation latency of 22 ms, an average proof size of 1,006 bytes, and peak memory usage below 5 MB. Tampering detection achieves perfect precision, recall, and F1-score (1.0) across corruption ratios ranging from 1% to 50%.

==> data/controlled_stress.csv <==
window,phase,pressure,window_logs,num_batches,chunk_size_kb
0,baseline,0.25,2000,7,64.0
1,stress,0.85,2000,8,51.199
2,stress,0.85,2000,10,40.959
3,stress,0.85,2000,12,32.767
4,baseline,0.25,2000,11,36.043


==> data/hash_algorithms.csv <==
algorithm,ingestion_rate_logs_per_sec,verification_time_ms
sha256,163292.07853335876,21.29673957824707
blake2b,175073.42199070015,21.17300033569336


==> data/ingestion_adaptive.csv <==
log_count,logs_per_second,logs_per_second_std,time_seconds_mean,time_seconds_std,chunk_size_kb
1000,87762.48285377526,3209.0371707544714,0.011406619992339984,0.00041820292695275273,64.0
5000,142711.16396957735,12341.046231384424,0.03524409999954514,0.003013307448694128,64.0
10000,145767.20390019374,23974.923785840216,0.07041411999962292,0.013833493627874364,64.0
50000,148175.69158579057,19403.529113443823,0.34207822000607846,0.04447184803988589,64.0
100000,134242.38208262477,11056.37901149297,0.7489261600014288,0.060994699894612786,64.0


==> data/ingestion_fixed.csv <==
log_count,logs_per_second,logs_per_second_std,time_seconds_mean,time_seconds_std,chunk_size_kb
1000,125869.31666031502,32973.05286419366,0.008387520001269877,0.0021426287201769694,16.0
5000,158904.82851511938,20822.76754894044,0.0319132799981162,0.0042854222117710925,16.0
10000,134850.61278799726,18558.479650927653,0.0754012599994894,0.011355847351533338,16.0
50000,146376.18477871787,7153.957175734283,0.34222168000414965,0.016277646914461683,16.0
100000,138849.50617225753,11755.709871945366,0.7241479200019967,0.05835591775293471,16.0


==> data/proof_results.csv <==
index,generation_time_ms,proof_size_bytes,proof_length
0,22.478818893432617,1106,14
2500,21.67034149169922,1101,14
5000,22.17841148376465,1101,14
7500,22.489547729492188,1099,14
9999,20.791292190551758,624,8


==> data/tampering_detection.csv <==
tamper_ratio,actual_tampered,detected_tampered,detection_time_seconds,detection_accuracy,precision,recall,f1_score
0.01,100,100,0.08677911758422852,1.0,1.0,1.0,1.0
0.05,500,500,0.06455755233764648,1.0,1.0,1.0,1.0
0.1,1000,1000,0.11236095428466797,1.0,1.0,1.0,1.0
0.2,2000,2000,0.10717201232910156,1.0,1.0,1.0,1.0
0.5,5000,5000,0.08958959579467773,1.0,1.0,1.0,1.0


==> data/verification_batch.csv <==
batch_size,avg_time_per_entry_ms,total_time_ms
10,22.628116607666016,226.28116607666016
50,24.87285614013672,1243.642807006836
100,24.252092838287354,2425.2092838287354
500,24.43817377090454,12219.08688545227
1000,27.168412446975708,27168.412446975708

